More than a Million Ways to Be Pushed: A High-Fidelity Experimental Dataset of Planar Pushing

Pushing is a motion primitive useful to handle objects that are too large, too heavy, or too cluttered to be grasped. It is at the core of much of robotic manipulation, in particular when physical interaction is involved. It seems reasonable then to wish for robots to understand how pushed objects move. In reality, however, robots often rely on approximations which yield models that are computable, but also restricted and inaccurate. Just how close are those models? How reasonable are the assumptions they are based on? To help answer these questions, and to get a better experimental understanding of pushing, we present a comprehensive and high-fidelity dataset of planar pushing experiments. The dataset contains timestamped poses of a circular pusher and a pushed object, as well as forces at the interaction.We vary the push interaction in 6 dimensions: surface material, shape of the pushed object, contact position, pushing direction, pushing speed, and pushing acceleration. An industrial robot automates the data capturing along precisely controlled position-velocity-acceleration trajectories of the pusher, which give dense samples of positions and forces of uniform quality. We finish the paper by characterizing the variability of friction, and evaluating the most common assumptions and simplifications made by models of frictional pushing in robotics.

==> TO-DO-LIST.txt <==
pn-icra16-pushing
---------------
OUR TO-DO-LIST

1) Surfaces.
    - Buy two extra surfaces (Elliott).
       Probably Polyurethane and Delrin. 
      -> So in total we'll have plywood, ABS, Delrin, Polyurethane
    - Buy replacements for the plywood and ABS surfaces.    
      -> how often should we replace?
    - Break-in surfaces before re-running the experiments.  
      -> how to do the break-in?

6) Would be great to add a figure that shows how good is the robot at
    controlling pose, velocity and acceleration. For example showing the
    trajectory on time of a straight push. May be both as read from the robot and
    the motion capture system. (Maria)

7) Use somewhere visible the "More than a million ways to be pushed".

9) We should add more basic observation of how difficult it was to get
consistent results. This could be the main theme of section 6.
   - We ask basic questions.
     -> what are the basic questions?
        Does Coulomb friction model hold: 
        1) Static friction is equal in magnitude and opposite in direction 
          to the net external force.
          -> show how unequal the magnitude is
          -> show the direction of force and motion
          
        2) The maximum value of static friction that can be experienced 
          through the surface of contact equals mu_s*N, where mu_s is the limiting 
          coefficient of static friction and N is the normal force.
          -> To show proportional with N, compare the straight pushes 
             from rect1-rect3 
          -> How to show proportional with mu_s
          
          
   - It was very hard to estimate the coefficient of friction. 
     -> show uncertainty of coefficient of friction from straight pushing
     
   - Changing with time and wear, and may be temperature, and location
     on the board, ...
     -> Change with time: still show friction force from straight pushes, 
        but starting location may change
     -> Change with temperature: we don't collect temperature, and hard 
        to measure exactly
     -> Change with location on board: still show the straight pushes
     
   - In general observations that support the need for a dataset of
     this kind.
     -> not sure how to answer this.

12) Some extra data of repeated pushes to show the distribution of uncertainty? 
    Key questions: Is it like gaussian? Is it unimodal? How wide is the uncertainty?
    E.g. choose 2 location * 2 orientation * 1 velocity profile * 
         1 object * 1 surface * 5 speed * 1 material * do it for 50 times.

REVIEW 1 COMMENTS:

1. Motivation. The authors claimed that the physics-based
model is neither efficient nor accurate in real time.
However, this is not absolutely true since it depends on
the scale of the problem. In my experience, when the object
has large inertia and the friction is less significant
(imagine a heavy object that has casters under it), the
physics-based model is good enough. 
 -> Are there quantified results to show what good enough means?
 -> "Large inertia, and less friction" are assumptions the reviewer
    is making. But we explicitly said and ideal model shouldn't depends
    on assumptions.
 
2. Doing a force feedback control rather than running
open-loop pushing trajectory may be a better idea.
Logically, the force should be the input and speed and
acceleration (of the object) should be the outcome. What
finally determines the motion of the pushed object is the
force applied by the manipulator. Controlling the speed and
acceleration of the pusher is an indirect way to interact
with the object, and will result in uncertainty and
inaccuracy, since the controlled speed and acceleration are
only valid in the initial contact. After the initial
contact, the manipulator may lose contact with the object
under the setup of this paper. 
 -> Practically, controlling force acting on the object is hard
    because the interaction is through friction, so not all force can
    be transfered to object.
 -> Although it is indirect, we record the force.
 -> Speed and acceleration are very accurate from an industrial robot.
    And we record them in the file. It is valid for the whole push.

3. For the variation on the contact position and push
direction, it is not clear whether they are controlled only
for the initial contact or during the whole process. From
the paper and the video, it seems to me that the contact
position may change during the pushing process. The pusher
may slide along the perimeter of the object (then the
contact position changes). If the object rotates, then the
pushing direction will change in the straight line pushing.
Moreover, I dont think the contact position and pushing
direction were tracked and recorded. This is problematic
since the contact position and pushing direction have a
large influence on the rotation dynamics of the object.
 -> We should state clear it is at the initial contact.
 -> We should mention that the variation is actually good because we can
    extract more interaction at different locations, not just discrete
    positions.
 -> Pushing direction is definitely recorded, and the contact position
    can be inferred from object pose and probe position.


4. Besides the data collecting, the learning model is too
simple and not very convincing since the input is merely
the position and velocity of the pusher. Other quantities
that determine the dynamics of the object, such as the
forces, the geometry of the object, surface material, the
state of the object itself are completely ignored in this
model, thus the internal dynamics cannot be inferred by the
model. 
 -> We added object velocity in TABLE III for dynamic case.
 -> We should be clear that we didn't intend to explore all the dimensions
    in that learning example.

5. There are also some small writing issues in the paper:
 5.1. Lack of moment of inertia information in table 1
  -> should add it.
 5.2. In section V-A, its unclear how 295,000 is calculated
 and what do relations mean.
  -> should update it and make it clear

REVIEW 2 COMMENTS:
1.	With regards to the choice of pushing motion, the
pusher does not apply the same force in the same
position/orientation with respect to the object since the
push is an open loop, straight line. I find this
problematic because often times the robots manipulator is
physically attached to the object in some manner, resulting
in an applied force at the same position. 
 -> I don't see why manipulator is usually physically attached
    to the object in the pushing scenerio.

1.1.	Have the authors considered adding this type of
data to the data set?
 -> No we don't. We should state that we are focusing on frictional 
    pushing not pure sticking pushing.

2.	For high velocity pushes, the authors note that the
object receives a series of bumps while the pusher is in
and out of contact with the object. Although the data set
captures this interesting interaction, I imagine that data
for the impulse response of a static object would be more
useful than the open loop, high velocity, straight line
pushes with multiple contacts over time. 
 -> We also acknoledged bumps are not that useful.
 -> We can say, multiple contacts actually can be interpreted as 
    many impulse responses from the object.

3.	Section I, paragraph 5: This paragraph does not
read well as is and requires attention as it contains great
high-level motivation for the paper. 
 
 -> needs discussion
 "The observation that leads to this data set is the algorithms that work
seamlessly well with simulated data, fail in real scenarios. Indeed,
pushed objects do not often move as predicted by the models. How close
are those prediction? How often are assumptions violated? Can data
better explain the interaction? And can it be used for better
prediction, planning, state estimation, system identification, and
control of physical interaction? "

4.	Section II: A brief explanation of quasi-static vs.
dynamic pushing (for example the sentence from Section V,
Speed) would be beneficial before the related work in
Section II. 
 -> We should add the explanation

5.	Section III, paragraph 1: In general, I like this
motivational section but the first paragraph could be more
concise. The first three sentences, for example, are
critical but do not read well. 

"Although physics-based prediction has been worked on for decades,
there is no computationally efficient and accurate prediction
algorithm that applies well to both quasi-static and dynamic pushing
without making significant assumptions."

 -> Need to link with those from literature.

6.	Will plywood truly exhibit an isotropic coefficient
of friction? Does this affect the results for this
material? Are there better materials that could be used as
well?

 -> Testing whether surfaces has isotropic coefficient is interesting.

7.	What parameters were varied for contour following?
Speed, for example, seems to have been held constant
according to the description for Speed in Section V.
Otherwise it is unclear. 
 - What else should be clarified?
 
8.	Section VIII. From the first sentence, what exactly
is being compared? I would like to see direct comparison
for the same push. 
 - We should say we feed the input of the data to the motion model, and 
   compare the outputs from data and from the motion model.

9.	Section X in general is not clear. Which
straight-line push parameters were used here? Is the
object's motion only one-dimensional?
 - We should state what part of the data we used. At that time, we actually
   collected another set of data with longer pushes, and with acceleration.
   We collected another set mainly because we want to start with contacting 
   the object, and have higher framerate of recording of pusher position.
   we should be able to do the ID captured from the new parameter setting.

9.1.	Figure 10 also adds to the confusion. Is the
predicted pose actually discontinuous over time? Or are
these
different samples? If the predicted pose does have
discontinuities, is it due to multiple points of contact
over time? Moreover, what is the metric
for error? Explanation is required. 

 - Need better explanation. Especially about the discontinuities.


Minor issues with figures:
--------------------

Figure1:
- The floor is not straight.

Figure 2:
- The objects are not straight and arranged 

Figure 3:
- The text on the pots is a bit too small.
- Also there is a lot of white space that could be saved by moving the
a)  ... e) to the side of the plots instead of under.
- We should highlight in the caption the difference in the vertical
scale of the plots.
- Color might be unnecessary.

Figure 4 and 5:
- Love them.
- We can also save a lot of space by changing the location of a)
... f), or adding them directly in Illustrator, which would give space
for larger figures.


